Imagined Rollouts are Kinematic, Not Dynamic: A Diagnosis of Long-Horizon World-Model Failure

Long-horizon failure in world models is conventionally attributed to compounding error, a generic framing that does not distinguish what kind of error compounds. We propose a kinematic-vs-dynamic reframing: world models tend to imagine kinematically rather than dynamically. We operationalize this as the imagined Kinematic-Consistency Error, a per-step diagnostic that measures how far a rollout departs from a closed-form kinematic null, paired with a perturbation protocol that tests whether iKCE responds when physical conditions cross a regime boundary. We instantiate the diagnostic on a released DreamerV3 checkpoint trained on DMC walker-walk, where imagined iKCE runs roughly two orders of magnitude above that of matched real-physics rollouts. Across a friction sweep that crosses the gait-collapse boundary, the model's iKCE stays statistically flat even as the trained policy's reward collapses through the same range, providing the kinematic-not-dynamic signature. The diagnostic distinguishes kinematic from dynamic imagination at horizons longer than the embodiment's gait period.

==> tex/data/horizon_sweep.csv <==
source,horizon,slope,ci_low,ci_high
physics,8,0.0117701966,-0.1208685384,0.1462735875
physics,16,-0.0208220250,-0.1014694858,0.0612689241
physics,32,-0.0775998506,-0.1797912687,0.0223884450
physics,64,-0.2203729865,-0.3005245659,-0.1415533614
wm,8,-0.0278877983,-0.1858183656,0.1307588851
wm,16,-0.0115066849,-0.1514406980,0.1375855880
wm,32,-0.0125581905,-0.1263402103,0.1127587962
wm,64,-0.0089339083,-0.0960058174,0.0819757821


==> tex/data/horizon_sweep_physics.csv <==
horizon,slope,ci_low,ci_high
8,0.0117701966,-0.1208685384,0.1462735875
16,-0.0208220250,-0.1014694858,0.0612689241
32,-0.0775998506,-0.1797912687,0.0223884450
64,-0.2203729865,-0.3005245659,-0.1415533614


==> tex/data/horizon_sweep_wm.csv <==
horizon,slope,ci_low,ci_high
8,-0.0278877983,-0.1858183656,0.1307588851
16,-0.0115066849,-0.1514406980,0.1375855880
32,-0.0125581905,-0.1263402103,0.1127587962
64,-0.0089339083,-0.0960058174,0.0819757821


==> tex/data/perstep_walker_walk_physics_policy_a64_friction_mu_0.15.csv <==
step,mean,q25,q75
1,5.867309e-05,7.533515e-06,8.980151e-05
2,4.732344e-05,5.900581e-06,5.937779e-05
3,5.435140e-05,4.765861e-06,3.434439e-05
4,7.386522e-05,1.752826e-06,6.944304e-05
5,1.748144e-05,7.753332e-07,1.777860e-05
6,8.527721e-05,9.061207e-06,7.846495e-05
7,1.942685e-05,3.828629e-06,3.118887e-05
8,2.145825e-05,8.313315e-06,2.180242e-05
9,2.358281e-05,1.929444e-06,2.600309e-05
10,3.239643e-05,1.365653e-06,3.190217e-05
11,1.909150e-05,7.397135e-07,2.185550e-05
12,8.393759e-05,8.191128e-06,1.203704e-04
13,1.507538e-04,2.632552e-06,5.525926e-05
14,3.518773e-05,2.282541e-07,2.372266e-05
15,5.993711e-05,2.591982e-06,1.247842e-04
16,2.894814e-05,2.411282e-06,4.715700e-05
17,5.395308e-05,3.387091e-06,1.666232e-05
18,2.771207e-04,9.228984e-07,5.370837e-05
19,3.239606e-04,3.527267e-06,1.357523e-04
20,3.209307e-04,6.623898e-06,1.555230e-04
21,3.214676e-04,2.387847e-06,5.690932e-05
22,2.303450e-04,4.893639e-06,1.219308e-04
23,5.037995e-04,1.246694e-06,3.742510e-04
24,2.272385e-05,1.180830e-06,2.799519e-05
25,1.919333e-05,2.110837e-06,1.653766e-05
26,1.428681e-05,1.939404e-06,1.196151e-05
27,2.039192e-04,1.057978e-06,1.435362e-05
28,3.602096e-05,2.561882e-06,3.326556e-05
29,3.193490e-05,6.347221e-06,4.118705e-05
30,6.675223e-05,2.186333e-06,2.435505e-05
31,1.558328e-05,7.188043e-07,1.642572e-05
32,1.909076e-04,9.264736e-07,5.117261e-05
33,6.174216e-05,2.141861e-06,1.949733e-05
34,1.208932e-05,6.664113e-07,1.966048e-05
35,1.938060e-05,1.323340e-06,1.210698e-05
36,2.706719e-05,1.434736e-06,2.402170e-05
37,3.723938e-05,2.270889e-06,3.851689e-05
38,2.966919e-05,1.620466e-06,3.940916e-05
39,4.972595e-05,2.200388e-06,4.028869e-05
40,4.350260e-05,2.150183e-06,5.875797e-05
41,4.956532e-05,6.311850e-07,3.524940e-05
42,2.303897e-05,1.022143e-06,1.826370e-05
43,4.271784e-05,5.148150e-06,5.080897e-05
44,9.268362e-05,4.165698e-07,4.619154e-05
45,2.123951e-05,7.447282e-07,2.728961e-05
46,4.384711e-05,5.365496e-06,5.246010e-05
47,2.566709e-05,4.051898e-06,4.107478e-05
48,2.344878e-05,2.121474e-06,3.195492e-05
49,2.196303e-05,1.631736e-06,3.219050e-05
50,1.939816e-05,2.476052e-06,2.710305e-05
51,2.500841e-05,1.210764e-06,3.998499e-05
52,2.694336e-05,4.950090e-06,3.173910e-05
53,1.706322e-05,1.770556e-06,2.014972e-05
54,3.547803e-05,4.798330e-06,4.213858e-05
55,3.153781e-05,1.256308e-06,3.632998e-05
56,2.547183e-05,2.716472e-06,3.689243e-05
57,2.687137e-05,2.661280e-06,2.923905e-05
58,1.823454e-05,3.300346e-06,1.780288e-05
59,3.976839e-05,1.771942e-06,5.301328e-05
60,3.209313e-05,1.915084e-06,4.714012e-05
61,3.416529e-05,2.690051e-06,5.113769e-05
62,3.127435e-05,2.954045e-07,2.604697e-05
63,2.074411e-05,2.621304e-06,1.862141e-05
64,4.671500e-05,3.710133e-06,4.569700e-05


==> tex/data/perstep_walker_walk_physics_policy_a64_friction_mu_1.5.csv <==
step,mean,q25,q75
1,5.070726e-05,6.941247e-06,6.611154e-05
2,2.814282e-05,7.822877e-07,3.454338e-05
3,4.297973e-05,6.307858e-06,6.062465e-05
4,6.905528e-05,5.761656e-06,6.674520e-05
5,6.755798e-05,5.947219e-06,6.966332e-05
6,6.939658e-05,6.187319e-06,1.149633e-04
7,4.734917e-05,6.018195e-06,6.059473e-05
8,3.088638e-05,1.946036e-06,2.565519e-05
9,7.938724e-05,6.961609e-06,3.430234e-05
10,2.683291e-05,6.509379e-06,3.288789e-05
11,3.666682e-05,4.500636e-06,2.072253e-05
12,3.300097e-05,5.678508e-06,2.925969e-05
13,8.054948e-05,5.275657e-06,4.623870e-05
14,3.742292e-05,1.838979e-06,2.073490e-05
15,2.581857e-05,1.986187e-06,2.890139e-05
16,7.899864e-05,1.050478e-06,4.115680e-05
17,2.664275e-05,2.820343e-06,3.998127e-05
18,2.023058e-04,2.815763e-06,1.113348e-04
19,4.776522e-04,4.798490e-06,6.068850e-04
20,3.371123e-04,1.672728e-05,2.917722e-04
21,6.129011e-04,3.550879e-06,8.561671e-05
22,9.720736e-05,2.173142e-06,5.014397e-05
23,8.315913e-05,1.320594e-06,5.383005e-05
24,1.450410e-05,5.710015e-07,1.680242e-05
25,1.702051e-05,3.252864e-07,1.189308e-05
26,2.391310e-05,8.517273e-07,1.505968e-05
27,2.425270e-05,2.487326e-06,2.584497e-05
28,3.612640e-05,7.746286e-07,3.451898e-05
29,3.962935e-05,7.304745e-07,4.838986e-05
30,2.234742e-05,1.527777e-06,3.482824e-05
31,2.708225e-05,2.778985e-06,2.362081e-05
32,2.327446e-05,3.271309e-06,2.395189e-05
33,3.204762e-05,8.179894e-06,3.991400e-05
34,2.651355e-05,2.851396e-06,2.989289e-05
35,2.506996e-05,5.957022e-06,2.552938e-05
36,1.936899e-05,1.536807e-06,1.780951e-05
37,5.091248e-05,9.974850e-07,4.590642e-05
38,4.547028e-05,1.391014e-06,2.082345e-05
39,1.747498e-05,2.973329e-06,2.159680e-05
40,1.958839e-04,2.629392e-06,2.461713e-05
41,6.257511e-05,1.211129e-06,4.075865e-05
42,3.081997e-05,5.087729e-07,3.802314e-05
43,5.986158e-05,5.158819e-07,4.465117e-05
44,3.936588e-05,1.534946e-06,2.339227e-05
45,6.665535e-05,1.378196e-06,1.938007e-05
46,1.122258e-05,5.230058e-07,1.357734e-05
47,3.709115e-05,2.765585e-06,2.814541e-05
48,2.839783e-05,1.266748e-06,2.970089e-05
49,3.714080e-05,1.929787e-06,1.992701e-05
50,8.086533e-05,2.104565e-06,4.352853e-05
51,1.268845e-05,1.370367e-06,9.028777e-06
52,1.075201e-05,2.446461e-06,1.478869e-05
53,2.083684e-05,4.364789e-06,2.580619e-05
54,4.137899e-05,9.142374e-06,5.730939e-05
55,4.578457e-05,5.700394e-06,8.124460e-05
56,7.457409e-05,9.076502e-06,6.566807e-05
57,1.326131e-04,4.082279e-06,3.171346e-05
58,1.635683e-05,1.956064e-06,1.764155e-05
59,4.164741e-05,4.175064e-06,3.648977e-05
60,1.261312e-05,1.925213e-06,9.268046e-06
61,1.297118e-05,4.189037e-06,1.467387e-05
62,2.976396e-05,2.046707e-06,3.891776e-05
63,5.313339e-05,2.533424e-06,2.446829e-05
64,5.958385e-05,2.023016e-06,2.953612e-05


==> tex/data/perstep_walker_walk_physics_policy_a64_friction_mu_1.csv <==
step,mean,q25,q75
1,4.688784e-05,6.530295e-06,6.401421e-05
2,4.601584e-05,6.448345e-06,4.342605e-05
3,4.776892e-05,3.231372e-06,6.725938e-05
4,7.878616e-05,2.665001e-06,5.261219e-05
5,1.894224e-05,4.165473e-06,1.843465e-05
6,2.742654e-05,5.176558e-06,4.746555e-05
7,6.456977e-05,8.414892e-06,6.660480e-05
8,2.234682e-05,9.062180e-06,2.293173e-05
9,2.366423e-05,1.433811e-06,2.238369e-05
10,3.001982e-05,1.166112e-05,3.802355e-05
11,3.630947e-05,5.574455e-06,5.100712e-05
12,7.560798e-05,3.734298e-06,4.974141e-05
13,3.210301e-05,3.946838e-06,3.250833e-05
14,4.016351e-05,7.518027e-06,5.264060e-05
15,3.049510e-05,3.107427e-06,4.018784e-05
16,9.684663e-05,5.806521e-06,3.712860e-05
17,5.785859e-05,2.812822e-06,4.516935e-05
18,2.607171e-04,6.134757e-06,1.983904e-04
19,6.174130e-04,2.206657e-06,1.169085e-03
20,5.262917e-04,4.057494e-06,2.451771e-04
21,2.687578e-04,1.285486e-06,3.474345e-05
22,2.007715e-04,6.805722e-07,1.420375e-05
23,1.010727e-04,9.539288e-07,4.605131e-05
24,7.714913e-05,4.534787e-07,2.211796e-05
25,1.549553e-05,2.223663e-07,1.588714e-05
26,1.631580e-05,1.806653e-06,1.102414e-05
27,1.716183e-05,5.720036e-07,9.165277e-06
28,3.608266e-05,1.362633e-06,1.569994e-05
29,3.515372e-05,8.004419e-07,1.025896e-05
30,1.234171e-05,8.699605e-07,9.307031e-06
31,3.822226e-05,1.837940e-06,5.885161e-05
32,2.435093e-05,1.937204e-07,1.892994e-05
33,1.927719e-05,1.250206e-06,3.134531e-05
34,1.615256e-05,6.405989e-07,2.849925e-05
35,1.674478e-04,1.465972e-06,2.364707e-05
36,1.742493e-05,1.841955e-06,2.250923e-05
37,1.691423e-04,2.017934e-06,9.264141e-05
38,2.688089e-04,1.932347e-06,2.065525e-05
39,1.244785e-04,1.167412e-06,4.234441e-05
40,4.939393e-05,2.165677e-06,3.628494e-05
41,1.241017e-05,8.259463e-07,2.528083e-05
42,1.308749e-05,2.823006e-07,1.664850e-05
43,1.437203e-05,1.325429e-06,1.035031e-05
44,6.169418e-06,5.290172e-07,1.011477e-05
45,3.126685e-05,1.541854e-06,3.754991e-05
46,9.074096e-06,3.391561e-07,8.516629e-06
47,1.290862e-05,1.175549e-06,1.398781e-05
48,1.263656e-05,1.518608e-06,1.334942e-05
49,1.379306e-05,1.412960e-06,1.592042e-05
50,1.021696e-05,7.520732e-07,7.385282e-06
51,1.613628e-05,3.749080e-06,2.094891e-05
52,5.396953e-05,6.455573e-07,3.401419e-05
53,1.853692e-05,2.741748e-06,2.246446e-05
54,2.358183e-05,2.455103e-06,2.837368e-05
55,2.661131e-05,4.401301e-06,3.537073e-05
56,2.713780e-05,1.249054e-06,2.419057e-05
57,4.947825e-05,6.778434e-07,3.337997e-05
58,2.759245e-05,5.995993e-07,1.489155e-05
59,3.257201e-05,1.441115e-06,4.603019e-05
60,2.967496e-05,3.294168e-06,4.244632e-05
61,1.633208e-05,1.980351e-06,1.125639e-05
62,1.854146e-05,8.470487e-07,1.883031e-05
63,2.198131e-05,2.825567e-06,2.230968e-05
64,2.937842e-05,1.227561e-06,2.462156e-05


==> tex/data/perstep_walker_walk_physics_policy_friction_mu_0.15.csv <==
step,mean,q25,q75
1,2.717647e-05,7.077891e-06,4.763677e-05
2,5.409744e-05,3.571294e-06,3.712495e-05
3,5.942530e-05,2.338998e-06,3.679892e-05
4,8.535055e-05,9.300586e-06,5.485139e-05
5,3.324969e-05,3.091253e-06,3.152871e-05
6,5.153021e-05,4.269540e-06,4.156041e-05
7,3.080190e-05,1.930076e-06,4.140853e-05
8,4.185108e-05,1.354209e-06,1.227118e-05
9,1.853953e-05,3.485689e-06,2.024593e-05
10,7.083767e-05,4.202388e-06,3.787218e-05
11,3.952234e-05,7.842638e-06,5.388220e-05
12,3.069642e-05,4.349458e-06,3.935562e-05
13,3.369078e-05,4.136919e-06,3.389301e-05
14,2.669988e-05,2.530915e-06,2.224604e-05
15,4.473613e-05,4.940864e-06,2.492969e-05
16,8.910833e-05,7.946488e-06,3.578819e-05


==> tex/data/perstep_walker_walk_physics_policy_friction_mu_0.2.csv <==
step,mean,q25,q75
1,4.061787e-05,6.855898e-06,4.665528e-05
2,5.440620e-05,7.560853e-06,5.222379e-05
3,1.368227e-04,3.054503e-06,5.435134e-05
4,1.963618e-04,4.225714e-06,6.349218e-05
5,2.784045e-05,4.571034e-06,2.810755e-05
6,3.288612e-05,4.809009e-06,3.047241e-05
7,2.373261e-05,2.070508e-06,2.481834e-05
8,1.622663e-05,2.452892e-06,2.008422e-05
9,9.164605e-06,6.500433e-07,1.063933e-05
10,3.223331e-05,1.613582e-06,2.407893e-05
11,1.807956e-05,6.550287e-06,2.351458e-05
12,2.928169e-05,1.610395e-06,2.848360e-05
13,2.810616e-05,5.105719e-06,1.771870e-05
14,4.527006e-05,1.408861e-06,4.686346e-05
15,2.663212e-05,4.666291e-06,2.840830e-05
16,6.579542e-05,3.952065e-06,3.434539e-05


==> tex/data/perstep_walker_walk_physics_policy_friction_mu_1.5.csv <==
step,mean,q25,q75
1,2.602701e-05,5.165835e-06,4.130432e-05
2,6.021063e-05,6.355471e-06,2.962216e-05
3,5.586365e-05,7.919794e-06,2.879886e-05
4,1.456930e-04,1.437732e-05,7.917969e-05
5,2.243871e-05,2.700461e-06,2.508794e-05
6,3.966059e-05,5.898824e-06,4.182115e-05
7,2.732253e-05,1.393832e-06,1.712823e-05
8,6.505733e-05,2.191204e-06,2.924973e-05
9,1.207874e-05,4.074275e-07,1.334993e-05
10,3.277815e-05,3.547943e-06,2.894387e-05
11,2.653560e-05,4.644315e-06,3.135759e-05
12,2.974180e-05,3.303127e-06,4.612345e-05
13,2.902362e-05,3.152710e-06,3.076549e-05
14,2.476252e-05,4.208227e-06,2.826835e-05
15,2.937827e-05,2.019155e-06,3.897551e-05
16,3.114795e-05,3.252003e-06,6.033266e-05


==> tex/data/perstep_walker_walk_physics_policy_friction_mu_1.csv <==
step,mean,q25,q75
1,2.931737e-05,5.397893e-06,3.803001e-05
2,5.548004e-05,1.866118e-06,6.437518e-05
3,8.572768e-05,5.095962e-06,3.388974e-05
4,1.608517e-04,1.996612e-05,6.544564e-05
5,1.511149e-05,2.531517e-06,2.644781e-05
6,2.123217e-05,5.071182e-06,2.791430e-05
7,3.103448e-05,1.247720e-06,2.448703e-05
8,2.521355e-05,1.415511e-06,3.385281e-05
9,2.933605e-05,1.790344e-06,4.521188e-05
10,2.024002e-05,2.564119e-06,2.192028e-05
11,1.451119e-05,2.477400e-06,1.266941e-05
12,3.326103e-05,2.027008e-06,1.591499e-05
13,4.781090e-05,5.028327e-06,2.966291e-05
14,2.725616e-05,3.939985e-06,4.191070e-05
15,4.921640e-05,7.320597e-07,3.236968e-05
16,2.944450e-05,1.879361e-06,3.787609e-05


==> tex/data/perstep_walker_walk_physics_policy_h64_friction_mu_0.15.csv <==
step,mean,q25,q75
1,3.679771e-05,6.622760e-06,4.979995e-05
2,4.518314e-05,1.325662e-05,5.514719e-05
3,8.345347e-05,5.939281e-06,4.834472e-05
4,8.675960e-05,3.465270e-06,4.612610e-05
5,4.094507e-05,5.011833e-06,3.698690e-05
6,2.756696e-05,6.595088e-06,2.919586e-05
7,3.731449e-05,2.036141e-06,3.421450e-05
8,2.553018e-05,5.034104e-06,2.338397e-05
9,4.480309e-05,3.548445e-06,3.558663e-05
10,2.044060e-05,4.929759e-06,3.321213e-05
11,4.498415e-05,2.729399e-06,3.409442e-05
12,3.392759e-05,4.202316e-06,3.895202e-05
13,1.960297e-05,2.630161e-06,1.678724e-05
14,6.509972e-05,3.285890e-06,6.993136e-05
15,4.650231e-05,6.203223e-07,3.966558e-05
16,3.964574e-05,1.357830e-06,5.071287e-05
17,4.348455e-04,6.350676e-06,1.221987e-04
18,8.679781e-05,1.089873e-05,1.144226e-04
19,4.219495e-04,2.536622e-06,1.352353e-04
20,2.559318e-04,2.426388e-06,1.116498e-04
21,5.677252e-04,3.571121e-06,8.880781e-05
22,7.792930e-05,9.767965e-07,1.119929e-04
23,3.080625e-04,2.804520e-06,8.060451e-05
24,1.083542e-04,3.293927e-06,1.096709e-04
25,4.309819e-05,5.709797e-06,2.805754e-05
26,5.198707e-05,3.329065e-06,5.313292e-05
27,3.335834e-05,5.294863e-06,3.362784e-05
28,5.107216e-04,2.921003e-06,1.699376e-05
29,1.531456e-05,3.382583e-07,1.836853e-05
30,5.635722e-05,2.183963e-06,2.478966e-05
31,3.500335e-05,2.829442e-06,5.104336e-05
32,2.312002e-04,4.559271e-06,4.684577e-05
33,1.868721e-05,1.295451e-06,1.757377e-05
34,2.460310e-05,8.197995e-06,4.293308e-05
35,3.122750e-05,2.612325e-06,3.438622e-05
36,8.409202e-05,8.696919e-06,1.277919e-04
37,1.889258e-04,6.921952e-06,9.859881e-05
38,5.211903e-05,2.752083e-06,5.189679e-05
39,5.373660e-05,1.741602e-06,4.522451e-05
40,5.989295e-04,5.365616e-06,7.492197e-05
41,4.121851e-05,2.297162e-06,2.949714e-05
42,5.022062e-04,4.538842e-06,6.095718e-05
43,5.583324e-05,4.056170e-06,3.750371e-05
44,2.327397e-05,3.678853e-06,3.235792e-05
45,3.487921e-05,3.016007e-06,4.328587e-05
46,3.302696e-04,4.011708e-06,3.799560e-05
47,2.500135e-04,6.148901e-06,5.801289e-05
48,2.661091e-04,4.777039e-06,7.709972e-05
49,3.564561e-04,3.583557e-06,8.061330e-05
50,4.726474e-05,4.876802e-06,2.068648e-05
51,3.187998e-05,3.769281e-06,4.866585e-05
52,4.649605e-05,3.438455e-06,5.779900e-05
53,2.491744e-05,2.654729e-06,3.792443e-05
54,1.125952e-04,8.997687e-07,1.497238e-05
55,4.017045e-04,1.503051e-06,4.423662e-05
56,2.368495e-05,5.664611e-06,3.382558e-05
57,1.856383e-04,2.058450e-06,3.451632e-05
58,6.051359e-05,1.540653e-06,9.429000e-05
59,9.508795e-05,1.801582e-06,3.079918e-05
60,2.174233e-04,2.084571e-06,8.870089e-05
61,4.285639e-05,8.306730e-07,4.191427e-05
62,6.253201e-05,5.484580e-06,1.888335e-05
63,7.387916e-05,2.005052e-06,2.072003e-05
64,3.912622e-05,8.594456e-06,3.188849e-05


==> tex/data/perstep_walker_walk_physics_policy_h64_friction_mu_0.2.csv <==
step,mean,q25,q75
1,3.540879e-05,3.500690e-06,5.518139e-05
2,4.874094e-05,2.307706e-06,4.514015e-05
3,1.160485e-04,1.428991e-05,5.984693e-05
4,8.178985e-05,2.048220e-06,5.412380e-05
5,2.963453e-05,4.635467e-06,2.986484e-05
6,7.746206e-05,4.284493e-06,5.486981e-05
7,3.212388e-05,5.613898e-07,2.459256e-05
8,3.450583e-05,5.264754e-06,4.041950e-05
9,1.995265e-05,2.054503e-06,1.709639e-05
10,2.483433e-05,4.916819e-06,3.625747e-05
11,3.228933e-05,5.505358e-06,5.330604e-05
12,1.492450e-05,2.626107e-06,1.731973e-05
13,3.783295e-05,1.094487e-05,4.174461e-05
14,2.697575e-05,3.004471e-06,2.625020e-05
15,6.596899e-05,3.552276e-06,3.559929e-05
16,8.204901e-05,1.335208e-05,9.157062e-05
17,1.225915e-04,8.989392e-06,6.543333e-05
18,1.739360e-04,3.937289e-06,5.631990e-05
19,9.089982e-04,7.351361e-06,8.252966e-04
20,1.150342e-04,4.977854e-06,6.337709e-05
21,9.174318e-04,9.902550e-06,1.588842e-04
22,1.635394e-04,5.412807e-06,1.573434e-04
23,5.941569e-04,6.847963e-07,8.604177e-05
24,4.447745e-05,1.426734e-06,3.222343e-05
25,4.371008e-05,4.293067e-06,4.519578e-05
26,2.497278e-05,7.149030e-06,3.311900e-05
27,1.930380e-04,1.543362e-06,4.777503e-05
28,1.108023e-04,3.384630e-06,5.581700e-05
29,4.744089e-05,2.159005e-06,3.232504e-05
30,2.133690e-04,2.177211e-06,1.220740e-05
31,2.807299e-05,1.958161e-06,3.311578e-05
32,1.889364e-05,2.792193e-06,2.310349e-05
33,1.939802e-05,2.413169e-07,2.850353e-05
34,3.879196e-05,2.786241e-06,5.067771e-05
35,2.894523e-05,5.038317e-06,2.919076e-05
36,1.996481e-04,1.309012e-05,8.493671e-05
37,4.822789e-05,3.788686e-06,6.761020e-05
38,3.537354e-05,4.444667e-06,3.891682e-05
39,8.546643e-05,6.197044e-06,7.918675e-05
40,1.306068e-04,1.875275e-06,3.173483e-05
41,2.398904e-04,3.973276e-06,8.049272e-05
42,2.649344e-05,2.779191e-06,3.494176e-05
43,4.676294e-04,7.520839e-06,7.263482e-05
44,3.623347e-04,2.688246e-06,3.179026e-05
45,2.858561e-04,3.594531e-06,3.665328e-05
46,2.132283e-05,3.742862e-06,1.906976e-05
47,6.253889e-05,3.543342e-06,3.231095e-05
48,1.404743e-04,2.122674e-06,6.949408e-05
49,2.875327e-04,3.662859e-06,7.773677e-05
50,3.634405e-05,1.201207e-05,3.909526e-05
51,1.934052e-04,2.734846e-06,5.952292e-05
52,9.487564e-05,1.068413e-06,1.828260e-05
53,5.690395e-05,1.870302e-06,1.784344e-05
54,4.465665e-05,4.345738e-06,7.040789e-05
55,4.777891e-05,1.080410e-05,5.225782e-05
56,1.358304e-04,3.247627e-06,1.101181e-04
57,5.254721e-05,3.341387e-06,7.041344e-05
58,8.191355e-05,2.536541e-06,8.259987e-05
59,4.050199e-05,2.919618e-06,4.604957e-05
60,9.498790e-05,1.406367e-05,8.770200e-05
61,4.350666e-05,4.882957e-06,4.931473e-05
62,2.329768e-04,7.608558e-06,1.016123e-04
63,8.575880e-05,4.413539e-06,2.075922e-05
64,1.910751e-05,5.345850e-06,2.759291e-05


==> tex/data/perstep_walker_walk_physics_policy_h64_friction_mu_1.5.csv <==
step,mean,q25,q75
1,3.685917e-05,2.723805e-06,5.050263e-05
2,4.494880e-05,6.067570e-06,4.590466e-05
3,1.021216e-04,4.743934e-06,1.290481e-04
4,2.420198e-04,6.257596e-06,6.631947e-05
5,2.827613e-05,8.167257e-06,3.521817e-05
6,4.113896e-05,1.206287e-05,3.981287e-05
7,2.085405e-05,1.184479e-06,2.083508e-05
8,6.778196e-05,9.235038e-07,2.885353e-05
9,1.066331e-05,1.504431e-06,8.156854e-06
10,2.453828e-05,5.178835e-06,2.120656e-05
11,2.526770e-05,2.591630e-06,3.329801e-05
12,3.783187e-05,3.255412e-06,6.260369e-05
13,1.571484e-05,1.515618e-06,2.630574e-05
14,4.262411e-05,2.208904e-06,2.801303e-05
15,1.777743e-05,3.072368e-06,3.236174e-05
16,4.866011e-05,8.526380e-06,4.603869e-05
17,3.626111e-04,9.383668e-06,2.135058e-04
18,7.220926e-05,8.138817e-06,7.674740e-05
19,4.998686e-04,2.178345e-06,3.767917e-04
20,4.225108e-04,3.395100e-06,2.031340e-04
21,1.929106e-04,3.913451e-06,4.472423e-05
22,3.965932e-04,1.994689e-06,4.037076e-05
23,8.188623e-05,1.120662e-06,7.681531e-05
24,6.725984e-05,2.303730e-06,8.339940e-06
25,1.764653e-05,5.022576e-07,1.589760e-05
26,3.725510e-05,2.579806e-06,2.739976e-05
27,8.691407e-05,4.312194e-06,5.217937e-05
28,1.604320e-05,1.713542e-06,1.754379e-05
29,1.123274e-05,3.810949e-07,8.959388e-06
30,5.363006e-05,9.726317e-07,1.972914e-05
31,1.557467e-05,1.041565e-06,1.896819e-05
32,3.639299e-05,1.441530e-06,1.566847e-05
33,1.736606e-05,2.706488e-06,1.412803e-05
34,3.495964e-05,2.069234e-06,3.769973e-05
35,1.843272e-05,1.429026e-06,1.051426e-05
36,1.829815e-05,2.454883e-06,2.286030e-05
37,9.482589e-05,1.882337e-06,3.890956e-05
38,2.477225e-05,4.768338e-06,3.807661e-05
39,2.368557e-05,7.176687e-07,1.858604e-05
40,1.731271e-05,6.348685e-07,1.357295e-05
41,8.825725e-06,1.136570e-06,8.129972e-06
42,2.606246e-05,3.318221e-07,2.970269e-05
43,4.618349e-05,1.502231e-06,6.805614e-05
44,9.118739e-05,1.955222e-06,4.347455e-05
45,2.226077e-05,2.634577e-06,1.790605e-05
46,2.160979e-05,1.820712e-06,2.183821e-05
47,2.421313e-05,8.266917e-07,2.406035e-05
48,3.557356e-05,2.700845e-06,2.097790e-05
49,2.128470e-05,1.943642e-06,2.614101e-05
50,1.655943e-04,1.821280e-06,4.791936e-05
51,2.799154e-05,4.959436e-06,2.218470e-05
52,1.910781e-05,1.218828e-06,1.091492e-05
53,2.025687e-05,1.270573e-06,3.383640e-05
54,2.988266e-05,1.711424e-06,1.609521e-05
55,2.396701e-05,1.744367e-06,3.407539e-05
56,2.017271e-04,1.559530e-06,2.556390e-05
57,2.773109e-05,2.301412e-06,2.781566e-05
58,6.040576e-05,2.202820e-06,1.227338e-05
59,3.441166e-05,2.752300e-06,2.800645e-05
60,1.025885e-04,1.209928e-06,2.732555e-05
61,9.077310e-06,6.159595e-07,5.851319e-06
62,9.755737e-06,5.189315e-07,1.194592e-05
63,2.891525e-05,3.047407e-06,2.445896e-05
64,4.398041e-05,1.079768e-06,4.654777e-05


==> tex/data/perstep_walker_walk_physics_policy_h64_friction_mu_1.csv <==
step,mean,q25,q75
1,3.569173e-05,5.829056e-06,4.081412e-05
2,4.654346e-05,4.647146e-06,6.238776e-05
3,1.295832e-04,6.362904e-06,6.410975e-05
4,9.007971e-05,4.056586e-06,4.724972e-05
5,6.444914e-05,1.989835e-06,2.585956e-05
6,7.837746e-05,4.814282e-06,7.025986e-05
7,1.082663e-05,5.798195e-07,1.361377e-05
8,9.722170e-05,3.646402e-06,5.110315e-05
9,6.289897e-05,1.242295e-06,5.592921e-05
10,5.921115e-05,2.139340e-06,1.540753e-05
11,8.087014e-05,1.703506e-06,6.439168e-05
12,2.911109e-05,2.213877e-06,3.138689e-05
13,3.786306e-05,3.155900e-06,2.377584e-05
14,2.236733e-05,1.101236e-06,2.139976e-05
15,2.521428e-05,3.366550e-06,4.144890e-05
16,4.687802e-05,1.854436e-06,7.315373e-05
17,1.286586e-04,9.842837e-06,1.130751e-04
18,2.139331e-04,7.213449e-06,1.584628e-04
19,3.341778e-04,8.048125e-06,1.021113e-04
20,6.176330e-04,7.824077e-06,1.315380e-04
21,3.758782e-04,1.991556e-06,5.766107e-05
22,3.370834e-04,2.952701e-06,2.891258e-05
23,3.280951e-04,4.498655e-06,1.956373e-04
24,2.016090e-04,4.018052e-06,3.117587e-05
25,1.722789e-05,7.229017e-07,1.352098e-05
26,1.213433e-05,4.389159e-07,1.305053e-05
27,6.072103e-05,5.916114e-07,2.210286e-05
28,2.713140e-05,1.440756e-06,3.971871e-05
29,2.147409e-05,3.836601e-07,1.865435e-05
30,4.318036e-05,2.324097e-06,4.637163e-05
31,1.250338e-05,2.507478e-06,1.872887e-05
32,3.216738e-05,3.201577e-06,4.500633e-05
33,4.336885e-05,4.474972e-06,2.762131e-05
34,9.940106e-06,6.490023e-07,1.414289e-05
35,2.533509e-05,2.578658e-06,2.325092e-05
36,3.134962e-05,2.237059e-06,5.345328e-05
37,4.216147e-05,4.505016e-07,4.757619e-05
38,6.182498e-04,2.674154e-06,2.843930e-05
39,5.033111e-05,9.501490e-07,1.556352e-05
40,3.293891e-05,1.937121e-06,3.214929e-05
41,5.734385e-05,3.269523e-07,2.037001e-05
42,2.465781e-05,3.096084e-07,2.494038e-05
43,2.107829e-05,2.043141e-06,2.515145e-05
44,2.370323e-05,2.596829e-06,1.798208e-05
45,6.896576e-05,1.145332e-06,1.512840e-05
46,2.221554e-05,2.928247e-06,1.395907e-05
47,2.975543e-05,2.397998e-06,2.210914e-05
48,1.961504e-05,6.846103e-08,1.664113e-05
49,4.721231e-05,8.700919e-07,4.181277e-05
50,4.195582e-05,1.291592e-06,3.892828e-05
51,7.274648e-05,1.361779e-06,1.688299e-05
52,8.727396e-06,8.722136e-07,8.856497e-06
53,1.379505e-05,1.195036e-06,9.397197e-06
54,4.430188e-05,3.463828e-07,1.630704e-05
55,1.492879e-05,2.593997e-07,1.234123e-05
56,6.947595e-05,1.124144e-06,2.943115e-05
57,7.697897e-05,8.081154e-07,3.410833e-05
58,7.967557e-05,1.208175e-06,2.839205e-05
59,3.542707e-05,3.593464e-06,5.495633e-05
60,5.380272e-05,6.521709e-07,1.885235e-05
61,3.432111e-05,2.625852e-06,2.111165e-05
62,2.578459e-05,1.644321e-07,3.124907e-05
63,3.580646e-05,2.526652e-06,3.444307e-05
64,3.268975e-05,2.203553e-06,2.394022e-05


==> tex/data/perstep_walker_walk_wm_a64_friction_mu_0.15.csv <==
step,mean,q25,q75
1,1.770752e-02,2.135649e-03,2.100009e-02
2,2.403165e-02,3.100248e-03,3.519006e-02
3,1.232641e-02,1.269814e-03,1.027026e-02
4,1.446750e-02,8.037918e-04,1.449322e-02
5,1.336291e-02,6.598934e-04,1.766055e-02
6,2.664750e-02,4.797599e-04,2.284604e-02
7,4.820159e-03,3.823132e-04,6.056907e-03
8,3.854970e-03,1.938135e-04,5.138199e-03
9,2.446595e-03,3.926153e-04,3.149262e-03
10,1.831925e-03,2.379155e-04,1.709133e-03
11,2.010506e-03,7.043851e-05,1.917540e-03
12,2.288516e-03,3.119552e-04,2.155516e-03
13,3.095122e-03,3.594752e-04,4.422995e-03
14,3.536053e-03,3.350559e-04,3.590654e-03
15,2.586382e-03,2.492375e-04,2.482508e-03
16,2.175231e-03,9.201445e-05,1.825511e-03
17,4.572859e-03,4.124520e-04,5.309383e-03
18,1.411803e-03,2.747549e-05,2.027005e-03
19,2.638561e-03,3.444831e-04,3.232835e-03
20,1.062980e-02,4.172851e-04,5.445563e-03
21,4.504814e-03,3.854475e-04,6.127483e-03
22,7.929686e-03,3.203911e-04,3.159288e-03
23,2.402035e-03,6.149767e-04,2.751621e-03
24,2.032492e-03,3.842452e-04,2.929475e-03
25,1.250346e-03,1.993112e-04,2.422666e-03
26,4.497544e-03,9.458512e-04,3.243020e-03
27,2.408562e-03,3.999093e-04,3.412803e-03
28,1.048972e-03,1.152297e-04,1.146448e-03
29,1.471104e-03,5.989741e-05,1.625892e-03
30,1.568963e-03,1.966227e-04,2.508299e-03
31,1.508883e-03,3.566431e-04,2.099144e-03
32,1.206218e-03,1.988764e-04,1.590463e-03
33,9.416350e-04,7.603702e-05,1.370198e-03
34,1.122305e-03,5.045195e-05,1.113090e-03
35,1.255680e-03,1.447997e-04,1.987243e-03
36,7.967369e-04,2.778585e-04,7.788182e-04
37,8.607080e-04,1.008203e-04,1.057537e-03
38,1.187535e-03,5.401710e-05,1.851174e-03
39,1.140192e-03,6.488855e-05,9.859160e-04
40,1.277835e-03,1.370015e-04,1.849139e-03
41,1.365457e-03,1.032373e-04,2.094140e-03
42,1.374354e-03,2.686547e-05,2.319600e-03
43,1.188806e-03,5.648964e-05,1.387534e-03
44,1.584248e-03,1.553403e-04,2.290724e-03
45,1.299860e-03,1.061209e-04,9.882666e-04
46,1.293816e-03,1.630070e-05,1.534917e-03
47,1.396619e-03,2.940860e-04,1.619862e-03
48,1.767147e-03,2.178823e-04,2.648061e-03
49,1.288982e-03,1.096924e-04,1.285704e-03
50,1.503387e-03,4.734712e-05,2.722813e-03
51,9.488404e-04,2.223673e-05,1.317256e-03
52,2.023077e-03,1.432944e-04,1.454095e-03
53,2.961288e-03,2.266393e-04,2.515682e-03
54,1.852130e-03,2.528386e-04,3.541499e-03
55,1.408916e-03,1.173790e-04,1.102682e-03
56,1.768086e-03,4.669157e-04,2.797161e-03
57,8.499798e-04,8.387364e-05,7.325589e-04
58,1.164015e-03,2.064652e-04,1.997500e-03
59,1.580551e-03,2.530641e-04,2.751984e-03
60,1.121299e-03,3.569067e-05,1.442699e-03
61,2.031859e-03,6.010376e-04,2.404982e-03
62,3.359804e-04,3.434450e-05,5.507601e-04
63,1.686262e-03,1.529653e-04,2.585677e-03
64,1.004872e-03,1.289635e-04,7.546709e-04


==> tex/data/perstep_walker_walk_wm_a64_friction_mu_1.5.csv <==
step,mean,q25,q75
1,2.325440e-02,2.205348e-03,2.576218e-02
2,1.734100e-02,1.355351e-03,1.808976e-02
3,1.838936e-02,7.662563e-04,3.220064e-02
4,1.669940e-02,8.553062e-04,2.102229e-02
5,1.160158e-02,1.626799e-03,1.839986e-02
6,1.323149e-02,1.460062e-03,1.441778e-02
7,6.810038e-03,9.541039e-04,8.561800e-03
8,4.630541e-03,1.895424e-04,2.875816e-03
9,2.804644e-03,3.577974e-04,4.364361e-03
10,2.120530e-03,1.600695e-04,2.158001e-03
11,5.501717e-04,3.930044e-05,8.668295e-04
12,9.166738e-04,1.527632e-04,8.537384e-04
13,1.205984e-03,2.289212e-04,1.232515e-03
14,2.046672e-03,8.670739e-05,2.060147e-03
15,9.389712e-04,7.528534e-05,1.752736e-03
16,8.285844e-04,3.916660e-05,1.513877e-03
17,1.203655e-03,6.956314e-05,1.407707e-03
18,1.946031e-03,1.064975e-04,2.317043e-03
19,2.764243e-03,9.632035e-05,3.535055e-03
20,1.229514e-03,2.718339e-05,2.372579e-03
21,1.568607e-03,1.028397e-05,1.589255e-03
22,2.952765e-03,5.384977e-05,2.553511e-03
23,2.039430e-03,7.825386e-05,2.253661e-03
24,1.019826e-03,8.944957e-05,1.071931e-03
25,3.057200e-03,3.383757e-04,3.316941e-03
26,1.962530e-03,1.918278e-05,1.464536e-03
27,1.981619e-03,4.681190e-05,3.023281e-03
28,2.487411e-03,1.850702e-04,2.932243e-03
29,1.116936e-03,3.281160e-04,1.264214e-03
30,1.997665e-03,4.063728e-05,1.624048e-03
31,1.224218e-03,5.423597e-05,1.431276e-03
32,1.399314e-03,7.148522e-05,9.583898e-04
33,8.426888e-04,1.382463e-04,1.086152e-03
34,1.308870e-03,6.677470e-05,9.103565e-04
35,1.072480e-03,4.427356e-05,1.268776e-03
36,1.498151e-03,4.132212e-05,3.327066e-03
37,1.643389e-03,7.747552e-05,2.354825e-03
38,7.702538e-04,5.865957e-05,7.166345e-04
39,9.189331e-04,7.014983e-06,4.294712e-04
40,6.413003e-04,1.052766e-05,6.279722e-04
41,1.013468e-03,9.093887e-05,1.257100e-03
42,1.221117e-03,1.352921e-04,9.950904e-04
43,2.017878e-03,1.434490e-04,1.321578e-03
44,1.856353e-03,1.312407e-04,1.716004e-03
45,1.476610e-03,1.119034e-04,1.803551e-03
46,1.565119e-03,3.398007e-05,1.562556e-03
47,8.572272e-04,1.906189e-04,1.184220e-03
48,1.395916e-03,8.214731e-05,2.964133e-03
49,1.020846e-03,3.462511e-05,1.569191e-03
50,1.248097e-03,4.863332e-05,1.625349e-03
51,1.082007e-03,2.011329e-05,8.259921e-04
52,1.485396e-03,1.490395e-04,2.526979e-03
53,1.544303e-03,6.741905e-05,1.921666e-03
54,1.738741e-03,2.024479e-04,2.503887e-03
55,1.757407e-03,4.052432e-05,2.435674e-03
56,1.347505e-03,5.613274e-05,7.541778e-04
57,1.093789e-03,1.941906e-05,1.469364e-03
58,2.611078e-03,9.115102e-05,1.925747e-03
59,8.740489e-04,1.828579e-04,1.164854e-03
60,1.146568e-03,4.741819e-05,9.262968e-04
61,1.778198e-03,3.103199e-05,1.048709e-03
62,1.352180e-03,6.595964e-05,1.057715e-03
63,6.641813e-04,8.108340e-05,9.269000e-04
64,1.190859e-03,2.620883e-05,9.943611e-04


==> tex/data/perstep_walker_walk_wm_a64_friction_mu_1.csv <==
step,mean,q25,q75
1,1.215594e-02,3.299187e-03,1.641931e-02
2,1.236133e-02,1.072596e-03,1.524712e-02
3,1.362355e-02,6.275688e-04,1.706931e-02
4,1.294730e-02,1.538524e-03,1.513431e-02
5,2.597822e-02,7.345357e-05,3.161175e-02
6,7.939281e-03,9.654331e-04,9.655216e-03
7,6.623795e-03,4.941668e-04,1.010724e-02
8,2.214528e-03,2.492691e-04,3.921383e-03
9,3.034684e-03,1.821434e-04,4.551366e-03
10,3.140232e-03,1.890295e-04,4.315828e-03
11,1.612167e-03,8.789840e-05,2.121478e-03
12,1.802300e-03,1.125546e-04,2.322108e-03
13,2.176351e-03,1.071255e-04,1.209642e-03
14,1.248262e-03,3.484360e-04,1.322777e-03
15,1.888432e-03,1.071906e-04,2.462229e-03
16,1.802894e-03,1.402414e-04,2.232598e-03
17,2.170076e-03,4.181038e-05,2.099475e-03
18,1.992486e-03,8.390975e-05,1.933580e-03
19,1.912429e-03,2.383030e-04,3.389999e-03
20,1.348293e-03,5.726855e-05,1.323618e-03
21,3.587833e-03,2.458682e-04,1.417284e-03
22,2.496711e-03,5.231938e-05,2.985814e-03
23,3.488917e-03,3.009208e-04,4.952571e-03
24,5.554675e-03,7.858620e-05,5.921861e-03
25,6.110808e-03,3.677255e-04,4.801483e-03
26,3.172280e-03,2.813322e-04,3.766018e-03
27,2.589534e-03,4.796097e-04,4.423409e-03
28,3.280650e-03,5.611346e-04,4.895731e-03
29,2.020913e-03,1.185606e-04,1.106710e-03
30,2.371404e-03,3.703417e-04,2.965533e-03
31,2.213618e-03,5.480739e-04,2.709083e-03
32,2.235163e-03,2.442176e-04,2.125114e-03
33,1.300528e-03,7.608266e-05,2.133237e-03
34,1.744063e-03,2.820458e-04,2.701714e-03
35,1.040239e-03,2.445217e-04,1.244578e-03
36,1.384427e-03,1.078130e-04,1.873819e-03
37,1.086809e-03,4.501730e-05,1.206385e-03
38,1.523439e-03,2.663548e-05,1.463663e-03
39,1.194690e-03,1.231077e-04,1.135340e-03
40,1.877834e-03,1.088088e-04,2.760894e-03
41,1.394069e-03,7.952479e-05,1.720401e-03
42,9.092540e-04,1.399658e-04,1.228720e-03
43,1.629817e-03,4.931375e-05,1.207739e-03
44,1.480717e-03,1.495480e-05,1.674391e-03
45,9.173871e-04,1.578204e-04,1.025757e-03
46,1.367199e-03,5.959037e-05,1.439646e-03
47,9.570935e-04,5.997785e-05,1.410105e-03
48,7.284646e-04,4.501696e-05,4.487982e-04
49,1.522512e-03,6.860401e-05,8.512773e-04
50,7.363507e-04,1.026107e-04,7.685938e-04
51,1.137508e-03,6.171213e-05,2.105346e-03
52,1.239516e-03,8.954129e-06,2.329865e-03
53,7.024841e-04,4.498362e-05,1.072305e-03
54,6.243456e-04,1.077235e-04,7.685010e-04
55,1.081815e-03,1.053190e-04,1.987476e-03
56,1.312780e-03,4.487192e-05,1.420021e-03
57,1.310645e-03,7.728556e-05,2.366884e-03
58,1.896228e-03,6.397782e-05,2.374230e-03
59,6.606759e-04,8.884065e-05,8.159462e-04
60,1.406143e-03,2.769167e-04,1.570623e-03
61,9.975211e-04,1.692151e-04,9.839624e-04
62,1.002921e-03,3.009013e-04,1.042408e-03
63,1.178832e-03,1.344546e-04,1.677196e-03
64,1.269575e-03,1.273940e-04,9.616610e-04


==> tex/data/perstep_walker_walk_wm_friction_mu_0.15.csv <==
step,mean,q25,q75
1,8.677565e-03,4.799079e-04,1.085252e-02
2,1.701576e-02,1.844431e-04,3.255131e-02
3,1.064364e-02,5.581495e-04,1.000960e-02
4,1.184810e-02,6.278587e-04,1.262064e-02
5,6.671924e-03,5.907405e-04,9.887916e-03
6,4.130946e-03,2.674130e-04,5.504616e-03
7,8.967226e-03,9.380105e-04,7.307781e-03
8,9.067489e-03,1.986509e-04,1.288324e-02
9,5.810899e-03,4.672277e-04,5.557198e-03
10,9.419776e-03,1.363296e-03,8.492141e-03
11,5.136980e-03,5.528189e-04,5.773573e-03
12,4.070568e-03,9.002223e-05,5.099293e-03
13,6.365782e-03,5.277576e-04,6.529656e-03
14,9.871442e-03,2.760199e-04,1.290775e-02
15,2.537763e-03,2.891082e-04,2.125836e-03
16,4.176688e-03,1.160555e-04,5.315438e-03


==> tex/data/perstep_walker_walk_wm_friction_mu_0.2.csv <==
step,mean,q25,q75
1,1.389228e-02,1.192473e-03,2.308838e-02
2,9.041384e-03,4.193445e-04,1.302125e-02
3,1.063871e-02,4.995603e-04,8.970437e-03
4,5.372074e-03,4.554212e-04,8.011263e-03
5,5.547001e-03,1.165630e-04,4.153167e-03
6,8.028703e-03,7.239458e-04,1.062353e-02
7,5.194730e-03,2.819559e-04,5.867405e-03
8,5.426883e-03,7.885518e-04,3.540932e-03
9,6.530365e-03,5.353674e-04,5.498877e-03
10,5.663686e-03,7.605063e-05,7.191709e-03
11,5.347261e-03,5.218022e-04,5.228236e-03
12,4.931373e-03,2.276737e-04,4.974150e-03
13,6.581192e-03,5.845111e-04,9.348160e-03
14,4.469677e-03,1.779600e-04,5.199162e-03
15,2.045162e-03,1.402933e-04,3.294228e-03
16,6.192262e-03,3.765948e-04,6.008974e-03


==> tex/data/perstep_walker_walk_wm_friction_mu_1.5.csv <==
step,mean,q25,q75
1,1.397625e-02,1.941325e-04,9.962980e-03
2,1.661365e-02,8.436056e-04,3.127033e-02
3,1.632071e-02,6.074860e-04,1.243673e-02
4,8.918451e-03,7.669543e-04,1.415971e-02
5,8.728763e-03,7.533321e-04,7.816389e-03
6,5.383276e-03,7.927238e-04,5.984427e-03
7,4.468857e-03,4.309180e-04,3.015694e-03
8,7.658158e-03,3.842688e-04,1.154638e-02
9,6.918371e-03,6.223645e-04,1.195736e-02
10,7.488282e-03,1.252951e-03,9.129258e-03
11,5.923601e-03,4.014116e-04,5.043123e-03
12,3.527764e-03,1.034382e-04,7.048212e-03
13,3.540872e-03,6.870627e-05,4.577240e-03
14,5.567455e-03,3.839444e-04,9.359113e-03
15,6.541254e-03,2.972960e-04,8.804684e-03
16,4.004798e-03,4.411941e-05,3.051928e-03


==> tex/data/perstep_walker_walk_wm_friction_mu_1.csv <==
step,mean,q25,q75
1,1.872162e-02,1.374979e-03,1.557376e-02
2,2.739891e-02,4.018372e-04,4.407738e-02
3,1.565780e-02,7.121670e-04,2.367157e-02
4,3.849968e-03,3.019261e-04,6.332533e-03
5,4.792857e-03,4.835790e-04,6.077655e-03
6,4.723840e-03,3.138164e-04,4.582042e-03
7,5.455671e-03,1.637093e-04,7.878553e-03
8,6.209812e-03,1.584788e-04,6.483752e-03
9,5.484502e-03,5.268577e-04,7.909407e-03
10,9.123549e-03,5.496423e-04,1.006203e-02
11,5.675923e-03,3.560790e-04,6.226374e-03
12,3.261619e-03,6.556570e-04,3.375432e-03
13,2.528715e-03,3.080759e-04,3.017797e-03
14,5.540936e-03,2.466442e-04,3.320007e-03
15,3.142465e-03,1.627331e-04,4.776533e-03
16,1.580909e-03,1.254216e-04,2.050165e-03


==> tex/data/perstep_walker_walk_wm_h64_friction_mu_0.15.csv <==
step,mean,q25,q75
1,1.555467e-02,3.955784e-04,1.709024e-02
2,1.689246e-02,1.495248e-03,2.128875e-02
3,1.556578e-02,1.467034e-03,1.657143e-02
4,7.558516e-03,3.247032e-04,6.302346e-03
5,9.099947e-03,4.693075e-04,1.469029e-02
6,8.363067e-03,3.614227e-05,8.871470e-03
7,7.055106e-03,8.303773e-04,9.209862e-03
8,5.398714e-03,7.828624e-05,5.188230e-03
9,7.835786e-03,5.951125e-05,7.814390e-03
10,4.632475e-03,3.386661e-04,7.246861e-03
11,4.073235e-03,4.112348e-04,5.004790e-03
12,4.027197e-03,1.319929e-04,2.733673e-03
13,4.435087e-03,6.737849e-04,6.318640e-03
14,3.403847e-03,2.684599e-04,3.602212e-03
15,3.003976e-03,7.063955e-04,4.640300e-03
16,3.238063e-03,1.205773e-04,4.965499e-03
17,1.815498e-03,6.947010e-05,1.431796e-03
18,2.323201e-03,1.268176e-04,1.915602e-03
19,1.797793e-03,1.474144e-04,9.809294e-04
20,3.211012e-03,5.455128e-05,6.944436e-04
21,8.360778e-04,1.379786e-04,1.086595e-03
22,1.947467e-03,7.154640e-05,2.509565e-03
23,1.104041e-03,2.046832e-04,1.279746e-03
24,7.826862e-04,1.218740e-04,7.129711e-04
25,1.864814e-03,1.498106e-04,9.658382e-04
26,7.804410e-04,1.791348e-04,1.473172e-03
27,5.556090e-04,1.099872e-04,1.058038e-03
28,1.767052e-03,3.228764e-05,6.809147e-04
29,7.858686e-04,8.370370e-05,9.974776e-04
30,6.910275e-04,2.093906e-04,6.214248e-04
31,2.961782e-04,4.534888e-05,3.766928e-04
32,7.987270e-04,1.610347e-04,1.058896e-03
33,6.536311e-04,1.757530e-04,8.553119e-04
34,6.888001e-04,7.261634e-05,8.355779e-04
35,5.379486e-04,4.561676e-05,7.804994e-04
36,1.122812e-03,1.825519e-04,2.087678e-03
37,5.698230e-04,5.544522e-05,3.933396e-04
38,4.302031e-04,7.645376e-05,5.388994e-04
39,5.492871e-04,1.619822e-04,6.557172e-04
40,9.099725e-04,8.024066e-05,1.565127e-03
41,8.719478e-04,1.616107e-04,1.347713e-03
42,8.755553e-04,2.540678e-05,1.236713e-03
43,4.507839e-04,6.861683e-05,5.259072e-04
44,3.099883e-04,3.832117e-05,4.697751e-04
45,1.061476e-03,1.438316e-04,1.080182e-03
46,7.158703e-04,1.174171e-04,1.062678e-03
47,7.997969e-04,8.600337e-05,7.181962e-04
48,5.238082e-04,1.272013e-04,5.893153e-04
49,8.581374e-04,2.120009e-04,1.110508e-03
50,6.432795e-04,2.496170e-05,7.045464e-04
51,9.315022e-04,1.978064e-04,1.145735e-03
52,5.903760e-04,6.169227e-05,5.789924e-04
53,1.318529e-03,5.456712e-05,9.379009e-04
54,3.906430e-04,6.117483e-05,5.017881e-04
55,4.953310e-04,2.690421e-04,6.778821e-04
56,6.575628e-04,3.493135e-06,9.049049e-04
57,9.850798e-04,1.175091e-04,1.404709e-03
58,8.878970e-04,8.717945e-05,1.244397e-03
59,5.163149e-04,6.785556e-05,4.397630e-04
60,5.298117e-04,4.495976e-05,8.431602e-04
61,2.630474e-04,7.549623e-06,2.640591e-04
62,1.086527e-03,1.207416e-04,1.698496e-03
63,4.198761e-04,4.170550e-05,6.620982e-04
64,6.970222e-04,1.869798e-04,9.203427e-04


==> tex/data/perstep_walker_walk_wm_h64_friction_mu_0.2.csv <==
step,mean,q25,q75
1,1.124606e-02,1.158711e-03,1.505503e-02
2,9.687660e-03,6.679708e-04,1.932214e-02
3,7.495557e-03,6.969142e-04,6.432527e-03
4,1.005563e-02,5.126042e-04,1.949145e-02
5,8.730125e-03,6.441717e-04,9.748228e-03
6,1.413476e-02,3.390603e-04,7.262841e-03
7,7.106097e-03,1.830931e-04,9.761380e-03
8,9.325936e-03,1.954772e-04,1.053066e-02
9,5.102714e-03,7.557007e-04,9.807287e-03
10,4.974940e-03,1.116520e-04,3.526770e-03
11,2.108111e-03,1.351422e-04,2.958841e-03
12,6.334377e-03,3.214385e-04,8.004772e-03
13,5.066287e-03,4.535280e-04,1.038581e-02
14,2.675897e-03,3.871749e-04,4.197290e-03
15,1.131419e-02,3.006692e-04,5.696288e-03
16,2.783257e-03,1.899674e-04,4.213437e-03
17,3.002214e-03,2.455046e-04,4.551042e-03
18,3.315132e-03,3.867837e-04,4.637550e-03
19,1.672209e-03,1.683042e-04,2.310361e-03
20,2.651638e-03,7.502150e-04,3.387063e-03
21,2.268203e-03,1.783568e-04,4.030037e-03
22,2.213572e-03,8.124020e-05,1.612543e-03
23,2.013708e-03,1.420448e-04,7.599402e-04
24,1.218531e-03,2.045785e-04,1.032266e-03
25,1.390468e-03,1.028726e-04,1.003622e-03
26,1.773851e-03,3.776188e-05,1.158163e-03
27,9.805767e-04,1.424653e-04,7.882377e-04
28,9.537573e-04,9.015375e-05,7.819187e-04
29,1.123883e-03,2.204710e-04,1.163299e-03
30,1.375586e-03,2.086693e-04,6.766022e-04
31,4.530926e-04,6.277582e-05,6.664871e-04
32,1.000913e-03,2.718489e-04,1.332006e-03
33,5.716369e-04,1.047734e-04,1.239649e-03
34,5.127892e-04,4.871408e-05,6.804728e-04
35,7.410971e-04,1.027574e-04,1.134313e-03
36,9.158881e-04,5.301452e-05,9.670159e-04
37,6.445708e-04,3.966215e-05,9.966105e-04
38,1.048136e-03,3.573388e-05,1.756848e-03
39,9.310671e-04,5.774217e-05,8.365393e-04
40,4.188106e-04,1.490513e-05,4.716483e-04
41,1.688167e-03,2.082900e-04,1.215207e-03
42,8.383163e-04,1.983139e-05,1.318572e-03
43,5.952104e-04,2.528270e-05,5.972817e-04
44,8.755428e-04,1.797566e-04,7.140261e-04
45,4.117106e-04,3.750935e-05,4.920133e-04
46,8.032016e-04,1.219843e-04,1.474342e-03
47,7.183668e-04,1.582449e-05,5.217786e-04
48,4.294247e-04,6.146340e-05,5.781716e-04
49,5.434490e-04,4.929221e-05,7.984422e-04
50,5.456361e-04,1.285445e-04,7.159964e-04
51,1.069287e-03,6.222826e-05,1.377996e-03
52,8.298231e-04,1.025274e-04,6.439416e-04
53,7.599715e-04,3.922081e-05,9.227129e-04
54,7.264165e-04,1.307598e-04,5.194920e-04
55,5.842923e-04,9.489036e-05,7.826778e-04
56,9.737743e-04,2.601654e-04,1.488220e-03
57,1.906628e-04,3.075346e-05,2.808329e-04
58,2.670975e-04,3.669847e-05,3.396680e-04
59,1.034839e-03,8.678167e-05,1.692956e-03
60,1.022112e-03,8.628962e-05,1.152707e-03
61,9.004151e-04,7.790149e-05,7.472371e-04
62,9.478413e-04,4.823906e-05,1.498010e-03
63,5.480839e-04,2.526460e-05,4.845527e-04
64,6.887687e-04,8.227992e-05,1.043215e-03


==> tex/data/perstep_walker_walk_wm_h64_friction_mu_1.5.csv <==
step,mean,q25,q75
1,1.210314e-02,6.319432e-04,1.406530e-02
2,1.107904e-02,1.624089e-03,1.590222e-02
3,8.250833e-03,7.288624e-04,9.234766e-03
4,7.501488e-03,8.819139e-04,8.242625e-03
5,6.737791e-03,1.658466e-04,9.881425e-03
6,3.389186e-03,2.335104e-04,5.230264e-03
7,4.041548e-03,3.853883e-04,2.488457e-03
8,5.713208e-03,1.354827e-04,8.097203e-03
9,3.018925e-03,3.252642e-04,1.564460e-03
10,5.151763e-03,1.069146e-03,7.261633e-03
11,9.082430e-03,1.336834e-04,9.744935e-03
12,3.555387e-03,8.157866e-04,2.657031e-03
13,2.992159e-03,2.286178e-04,4.040411e-03
14,2.812918e-03,1.847770e-04,1.932443e-03
15,2.876839e-03,2.785599e-04,2.604074e-03
16,4.114043e-03,1.863158e-04,4.961776e-03
17,1.515236e-03,2.619837e-04,1.217590e-03
18,2.385003e-03,1.548014e-04,2.820021e-03
19,2.885811e-03,1.011447e-04,2.067569e-03
20,1.912350e-03,3.829192e-05,7.446871e-04
21,1.559225e-03,1.090853e-04,2.328163e-03
22,1.243551e-03,6.607695e-05,9.547295e-04
23,8.092347e-04,1.114936e-04,1.080699e-03
24,1.007541e-03,9.362882e-05,1.297147e-03
25,6.482754e-04,5.178219e-05,6.578521e-04
26,1.122925e-03,1.270801e-04,1.710563e-03
27,8.680347e-04,1.005735e-04,1.318728e-03
28,7.357706e-04,5.776629e-05,1.273653e-03
29,6.943447e-04,1.405992e-04,9.305658e-04
30,7.959435e-04,5.160777e-05,1.121593e-03
31,5.965654e-04,1.817466e-04,8.690492e-04
32,8.276564e-04,3.947277e-05,1.630669e-03
33,6.296167e-04,6.256257e-05,9.795796e-04
34,8.343702e-04,7.918039e-05,4.930651e-04
35,9.985080e-04,8.813794e-05,1.098921e-03
36,5.085189e-04,5.687864e-05,6.570422e-04
37,4.158804e-04,4.860567e-05,6.172532e-04
38,5.257077e-04,2.445323e-05,9.059398e-04
39,7.188528e-04,2.840102e-04,1.108665e-03
40,6.284073e-04,3.827599e-05,4.967131e-04
41,4.179769e-04,5.057773e-05,7.441733e-04
42,8.176098e-04,1.099235e-04,1.204252e-03
43,1.083443e-03,7.740854e-05,1.537034e-03
44,7.908091e-04,9.247272e-05,1.267730e-03
45,3.944951e-04,2.661907e-05,4.672384e-04
46,5.795081e-04,5.856543e-05,6.898840e-04
47,2.847984e-04,4.173902e-05,4.950716e-04
48,4.021907e-04,5.792280e-05,4.805557e-04
49,8.869366e-04,1.263395e-04,8.195752e-04
50,3.849656e-04,1.765477e-05,3.288754e-04
51,6.170974e-04,1.895902e-04,6.961570e-04
52,5.371968e-04,9.591240e-05,4.542705e-04
53,1.092769e-03,3.734721e-05,1.048097e-03
54,5.952517e-04,3.559933e-05,8.466868e-04
55,1.133730e-03,8.502955e-05,1.276276e-03
56,1.088233e-03,3.595295e-05,1.054236e-03
57,7.810981e-04,1.124639e-04,1.234217e-03
58,7.986889e-04,2.364565e-05,1.587065e-03
59,6.096162e-04,4.677931e-05,7.920514e-04
60,5.144228e-04,6.059169e-05,8.007092e-04
61,7.301219e-04,7.285953e-05,6.210852e-04
62,5.406190e-04,3.991115e-05,4.282772e-04
63,6.738011e-04,1.755456e-04,9.438562e-04
64,4.461500e-04,1.078889e-04,5.194228e-04


==> tex/data/perstep_walker_walk_wm_h64_friction_mu_1.csv <==
step,mean,q25,q75
1,2.034263e-02,1.728280e-03,2.364460e-02
2,1.641863e-02,5.376177e-04,1.231465e-02
3,1.085718e-02,1.318243e-04,1.985187e-02
4,1.039228e-02,7.303441e-04,1.040933e-02
5,5.952558e-03,4.027569e-04,7.074706e-03
6,9.431807e-03,9.659156e-04,5.746366e-03
7,5.133257e-03,3.208045e-04,2.424842e-03
8,4.737479e-03,1.509690e-04,4.603579e-03
9,8.243925e-03,4.906447e-04,1.328690e-02
10,7.487926e-03,2.430109e-04,1.233532e-02
11,4.385809e-03,1.588222e-04,4.281187e-03
12,4.565448e-03,3.204099e-04,8.163160e-03
13,2.103868e-03,6.112070e-05,3.741719e-03
14,3.458373e-03,5.829396e-04,5.654342e-03
15,4.661703e-03,1.854557e-04,4.334377e-03
16,2.015678e-03,3.916641e-04,2.350345e-03
17,2.691996e-03,2.449225e-04,2.006056e-03
18,2.634121e-03,5.200672e-05,1.392982e-03
19,3.531415e-03,7.118028e-05,2.328467e-03
20,1.279990e-03,1.439111e-04,1.503580e-03
21,2.107563e-03,2.542893e-04,2.047867e-03
22,1.022490e-03,9.474575e-05,1.494391e-03
23,1.978974e-03,1.145584e-04,2.013225e-03
24,8.337853e-04,1.091976e-04,9.346224e-04
25,4.728258e-04,8.097110e-05,7.449177e-04
26,4.966535e-04,2.106267e-05,6.297789e-04
27,8.013705e-04,1.472744e-04,1.335673e-03
28,6.111441e-04,1.388325e-05,5.414671e-04
29,9.625506e-04,9.475768e-05,6.812623e-04
30,1.038354e-03,1.405350e-04,1.398104e-03
31,1.007495e-03,9.796892e-05,1.544257e-03
32,9.927851e-04,1.701394e-04,1.341482e-03
33,1.117455e-03,2.184689e-04,1.514401e-03
34,7.170904e-04,1.138893e-04,1.193930e-03
35,8.643212e-04,1.973468e-04,1.003323e-03
36,4.153756e-04,3.031997e-05,6.243314e-04
37,5.936827e-04,1.390163e-04,5.121526e-04
38,7.686426e-04,1.098198e-04,1.062263e-03
39,8.920647e-04,1.886052e-04,7.273715e-04
40,8.927017e-04,1.250534e-04,1.106216e-03
41,8.407680e-04,1.370194e-04,9.746506e-04
42,5.073467e-04,3.749220e-05,6.072018e-04
43,6.455723e-04,5.688299e-05,7.938978e-04
44,6.616196e-04,1.607267e-04,7.353991e-04
45,3.220653e-04,4.314876e-05,4.563783e-04
46,7.745587e-04,5.325266e-05,1.112858e-03
47,4.083752e-04,3.514786e-05,5.703917e-04
48,7.460296e-04,2.038371e-04,9.970504e-04
49,5.100175e-04,3.544074e-05,6.106079e-04
50,9.991055e-04,1.106696e-04,1.045682e-03
51,9.972143e-04,3.039178e-04,1.139860e-03
52,8.633467e-04,6.155660e-05,1.081271e-03
53,1.044770e-03,9.284556e-05,7.825030e-04
54,6.007885e-04,6.508418e-05,6.667778e-04
55,4.007515e-04,1.433480e-05,4.631496e-04
56,5.690506e-04,5.501351e-05,8.314214e-04
57,9.837348e-04,3.060329e-05,1.510488e-03
58,6.996463e-04,9.998070e-05,7.630946e-04
59,4.774930e-04,1.565035e-04,7.082379e-04
60,7.614482e-04,2.526676e-04,7.999592e-04
61,5.879889e-04,1.275915e-04,7.292927e-04
62,6.211876e-04,6.053364e-05,9.295653e-04
63,1.353063e-03,2.501619e-04,1.568377e-03
64,8.265441e-04,9.725337e-05,1.355237e-03


==> tex/data/regime_boundary_friction.csv <==
mu,mean_reward,ci_low,ci_high,min,max,n_episodes
0.1,197.99937381592125,180.14298995675415,215.79578409449363,156.2977076158727,243.01885203857742,10
0.2,279.03557366225846,186.52373038302542,399.809414696308,160.6073151047612,673.8907474835459,10
0.3,461.3866011632523,336.70499904272464,591.7077745514235,154.385153572883,823.0163750541888,10
0.4,600.4699935671313,391.02937041193053,796.1572465676969,183.34601146284055,954.1340196638417,10
0.5,643.4656664942286,468.5810405506749,802.1288792066526,182.32413866533705,959.0205055799379,10
0.6,623.2206545416959,430.9712559072321,804.1703726428441,190.3476027955282,922.4964376137798,10
0.7,603.5768118281494,405.76327094794,796.8805119918783,206.97779381634683,937.1384788179523,10
0.85,636.294980849049,450.4291229632556,804.8674207398889,174.4877056552322,915.7923151589856,10
1.0,651.8988073658174,468.07574698419097,814.9528745136682,169.94500957648552,887.106112128972,10
1.2,686.7987783667162,526.4098557441173,825.7867443333125,243.26609427969439,889.9533397008099,10
1.5,592.9380845842306,432.55165884066867,750.6795251765349,215.4159619784902,895.726846417795,10


==> tex/data/walker_walk_physics_policy/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,4.973966388206463e-05,3.390858500097239e-05,6.849505384707299e-05,20
0.15,4.608210892911302e-05,3.3591850237826295e-05,6.134826851166509e-05,20
0.2,4.896607906630379e-05,3.2832295325988524e-05,6.76038855090155e-05,20
0.3,4.861724241891352e-05,3.230266766422574e-05,6.774648131340654e-05,20
0.5,4.701879743151949e-05,3.392340077652989e-05,6.25157214221872e-05,20
0.7,4.908237228846701e-05,3.2902840511042084e-05,6.775021412408932e-05,20
0.85,4.787999232576112e-05,3.3563102019797955e-05,6.379534915140539e-05,20
1.0,4.2190293470412144e-05,3.212450571822956e-05,5.304440086433714e-05,20
1.1,4.60895004835038e-05,3.262012529830827e-05,6.164960906517081e-05,20
1.2,4.818680931748531e-05,3.2596751798337205e-05,6.564850131212551e-05,20
1.35,3.942537341572461e-05,2.6421069786692897e-05,5.477328851952733e-05,20
1.5,4.110750301151711e-05,2.8929759629363616e-05,5.483993915049721e-05,20
1.7,4.657373710870161e-05,3.228696880114512e-05,6.245380092650519e-05,20


==> tex/data/walker_walk_physics_policy/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,5.412668388089514e-05,3.6853457384040664e-05,7.491546959954576e-05,20
0.03,5.7097454237009516e-05,3.675529771612674e-05,8.034671245695791e-05,20
0.06,5.5019478168105707e-05,3.7417876442304986e-05,7.723132107912533e-05,20
0.09,5.246939845164889e-05,3.676850038800695e-05,6.992264130531111e-05,20
0.12,5.945581369815045e-05,4.3880836271910085e-05,7.660365534093214e-05,20
0.15,6.584000102520804e-05,4.8838523453014206e-05,8.513119562394422e-05,20
0.18,9.720418292999967e-05,6.889150411552691e-05,0.0001292851866901401,20
0.22,9.078396014956524e-05,7.149729549837503e-05,0.00011189994647793355,20
0.26,0.00012531126449175645,9.875240381916228e-05,0.00015215135131711575,20
0.3,0.00012718956713797525,0.00010285484328960593,0.00015463796774383809,20


==> tex/data/walker_walk_physics_policy_a64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,6.549764793817303e-05,5.418339789684978e-05,7.732688402938948e-05,20
0.15,7.031165650914773e-05,5.509543743755785e-05,8.595508764756229e-05,20
0.2,7.486931772291428e-05,5.618575312837493e-05,9.671955345766036e-05,20
0.3,5.7074520645983286e-05,4.6990617697701964e-05,6.837182872459379e-05,20
0.5,6.462919564000912e-05,5.0711091839730214e-05,7.970274177296231e-05,20
0.7,6.161711853565066e-05,5.058561760733937e-05,7.335130221918006e-05,20
0.85,8.243271549872589e-05,6.683595083813999e-05,9.909167278237873e-05,20
1.0,6.847962040410494e-05,5.361405839494182e-05,8.401357402817666e-05,20
1.1,6.098844660300529e-05,5.08535319386283e-05,7.348515056492032e-05,20
1.2,6.790403513150523e-05,5.2132673376945615e-05,8.496781037592882e-05,20
1.35,6.32806961220922e-05,5.0405901872636606e-05,7.708484479508115e-05,20
1.5,6.720810897604678e-05,5.206653767118042e-05,8.41378036966489e-05,20
1.7,7.035238122625742e-05,5.4861521234670363e-05,8.640183001261902e-05,20


==> tex/data/walker_walk_physics_policy_a64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,6.207382048160071e-05,4.9841065956570676e-05,7.589103454392897e-05,20
0.03,6.523288811877137e-05,4.914374423151457e-05,8.314263515558196e-05,20
0.06,7.149864159146091e-05,5.8734314884532074e-05,8.66248274451209e-05,20
0.09,6.894719936099137e-05,5.447389243272484e-05,8.440321463694999e-05,20
0.12,6.655174183833878e-05,5.2179987860654365e-05,8.224451551541278e-05,20
0.15,6.211963764144457e-05,5.110107649898055e-05,7.453491243268219e-05,20
0.18,7.860937976147397e-05,5.761477437545182e-05,0.000105205983381893,20
0.22,7.37120180929196e-05,6.377953714036267e-05,8.384042303077877e-05,20
0.26,8.279997946374351e-05,6.998502892201942e-05,9.623847072361968e-05,20
0.3,8.325498092744965e-05,7.207578703400942e-05,9.500745025434297e-05,20


==> tex/data/walker_walk_physics_policy_gait/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,1.45610069334507,1.2921286171674728,1.6436140694469212,20
0.15,1.4899926364421845,1.2973340801894666,1.6853246873617171,20
0.2,1.3634338706731797,1.1878041259199381,1.5657060243189334,20
0.3,1.429143837094307,1.2568398271501064,1.62331403657794,20
0.5,1.4713642477989197,1.2866174806654456,1.6613811974227428,20
0.7,1.3207275837659835,1.124369026273489,1.5397807767242193,20
0.85,1.3206347912549972,1.1495702942460775,1.5025729328393935,20
1.0,1.3242754578590392,1.1370045864582061,1.5215481150150298,20
1.1,1.2346519231796265,1.05006098754704,1.4197093413025141,20
1.2,1.3148533165454865,1.13068628013134,1.5100798895955085,20
1.35,1.2781012326478958,1.0799636209011079,1.4887607415765525,20
1.5,1.3554693281650543,1.1639802816510203,1.5447223189473152,20
1.7,1.380604523420334,1.2075019412487746,1.5609234374016523,20


==> tex/data/walker_walk_physics_policy_gait/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,1.2652507334947587,1.0711751323193313,1.4637402640283108,20
0.03,1.457094395160675,1.2853879504650831,1.644046699553728,20
0.06,1.5374943524599076,1.3327712815999986,1.744249677285552,20
0.09,1.3781248152256012,1.2036096445471047,1.5702140524238346,20
0.12,1.3478332668542863,1.1887734584510325,1.5270493434369565,20
0.15,1.3395161479711533,1.1659493271261454,1.5177928988635538,20
0.18,1.3267965495586396,1.1922326923161746,1.4674154939502477,20
0.22,1.2393681898713111,1.0377252957224847,1.4445038620755075,20
0.26,1.3869565397500991,1.1709313079714776,1.590824073255062,20
0.3,1.2086493879556657,1.0222874416410923,1.3986506916582584,20


==> tex/data/walker_walk_physics_policy_gait_a64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.8518808022141456,0.7364655297249556,0.9731136360764503,20
0.15,0.7484216064214706,0.6610139902681113,0.8394867048412562,20
0.2,0.7980985552072525,0.6826442100852729,0.9196938791871071,20
0.3,0.8372333765029907,0.743400829359889,0.9340679316967726,20
0.5,0.7495480313897133,0.6573730446770788,0.8402848383039236,20
0.7,0.7921796828508377,0.6996196783334017,0.8930618139356374,20
0.85,0.6747750595211983,0.5769564307108522,0.7760020759701728,20
1.0,0.7168342590332031,0.622454736083746,0.8145424315333366,20
1.1,0.8074828080832959,0.7100168568454683,0.8975959545187653,20
1.2,0.7627273708581924,0.6731199887767434,0.8455846789106726,20
1.35,0.7200967118144035,0.6410673871263862,0.8041435039043426,20
1.5,0.7459870234131813,0.6462331066653133,0.8506196507439018,20
1.7,0.7412113800644875,0.6573647974804044,0.8268348187208175,20


==> tex/data/walker_walk_physics_policy_gait_a64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,0.7756814360618591,0.6884223472326995,0.8602577708661556,20
0.03,0.7758941113948822,0.675830207169056,0.8762238220125437,20
0.06,0.7769680082798004,0.6806287402659655,0.8755707827955483,20
0.09,0.8000487834215164,0.6767130455002189,0.9345060871914028,20
0.12,0.7396066904067993,0.661364860497415,0.8162092565745115,20
0.15,0.7952169686555862,0.706852182559669,0.8832662554457783,20
0.18,0.6884355530142784,0.6058050233870745,0.7725184800848365,20
0.22,0.7564671844244003,0.6583926842361688,0.8608249294757844,20
0.26,0.7774668172001838,0.6726669021695851,0.8867220551893114,20
0.3,0.8531250953674316,0.7485497087985277,0.9615996380150318,20


==> tex/data/walker_walk_physics_policy_gait_h64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,1.6519622772932052,1.4600323160737754,1.8331961123645304,20
0.15,1.7326426178216934,1.5448031046241524,1.918361415863037,20
0.2,1.7574689894914628,1.5489523931592704,1.9763769852370023,20
0.3,1.4525056302547454,1.2567978997528553,1.6629183437675237,20
0.5,1.2933445155620575,1.0669951812177898,1.5332335963845252,20
0.7,1.2231701612472534,1.0084485119581221,1.4539553671330212,20
0.85,1.1027585744857789,0.9356425012648106,1.2835873743146657,20
1.0,1.252108746767044,1.0526377723366023,1.4583872551470995,20
1.1,1.197672639787197,1.0067899605631832,1.3972855811193585,20
1.2,1.225903044641018,0.9971237563714385,1.4709855787828565,20
1.35,1.281833329796791,1.096810273602605,1.468662435784936,20
1.5,1.1267300128936768,0.9569034030288458,1.3143416333943605,20
1.7,1.165464386343956,0.9743244051188231,1.3460921412706373,20


==> tex/data/walker_walk_physics_policy_gait_h64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,1.2190283566713334,1.0229594861716031,1.416451354175806,20
0.03,1.2338492050766945,1.0060167837888,1.4856898912414906,20
0.06,1.0036684066057204,0.8533415719121694,1.1697783439606428,20
0.09,1.3003423646092416,1.0790264075621963,1.5284843342751264,20
0.12,1.1753701180219651,0.9841919826716184,1.3756559807062148,20
0.15,1.2763192892074584,1.0815434581041337,1.4743941205739974,20
0.18,1.1553155332803726,0.9269901434332132,1.4038872634619475,20
0.22,1.269917294383049,1.0432968795299529,1.5111703637987375,20
0.26,1.1404575735330582,0.9400286723673345,1.3704871097952125,20
0.3,1.216720700263977,1.032034257501364,1.3853301122784614,20


==> tex/data/walker_walk_physics_policy_h64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.00010367761733505176,8.10217279013159e-05,0.00012758818790643999,20
0.15,0.00012992770771234064,0.0001052204806046575,0.0001555673699658655,20
0.2,0.00012847864600189495,0.00010428841020257095,0.0001551083714366541,20
0.3,0.00010474125338078011,8.417091158207767e-05,0.00012638543641060095,20
0.5,7.698923454881878e-05,5.4690865658812996e-05,0.00010417648743441531,20
0.7,7.708117154834327e-05,5.851501985716823e-05,9.610811683614882e-05,20
0.85,7.990081603566068e-05,5.7256851164311236e-05,0.00010484112310223282,20
1.0,8.577242278988706e-05,6.400966281034925e-05,0.00011031877066670857,20
1.1,8.329315819537442e-05,5.875607141661022e-05,0.0001102213680769637,20
1.2,7.030022165963601e-05,5.4740277531664114e-05,8.597810164360453e-05,20
1.35,9.17773396395205e-05,7.028627699810387e-05,0.00011395831197205552,20
1.5,7.07791267814173e-05,5.363021426319392e-05,8.920263940126459e-05,20
1.7,7.973569345267605e-05,5.637170991803942e-05,0.0001064964048919137,20


==> tex/data/walker_walk_physics_policy_h64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,9.615297540221945e-05,6.613480907844861e-05,0.00012841620341987435,20
0.03,7.44687603400962e-05,5.7127596846839885e-05,9.278206085355124e-05,20
0.06,7.018019068709691e-05,5.62185157264139e-05,8.478846452135258e-05,20
0.09,7.904748044893495e-05,6.0314852469218756e-05,9.795695222010181e-05,20
0.12,7.523554286308354e-05,5.896966616091959e-05,9.360084497984644e-05,20
0.15,8.886800051186584e-05,6.840599040742746e-05,0.00010995413673754228,20
0.18,8.749720082050772e-05,6.57531332740291e-05,0.00011220227302146668,20
0.22,0.00012686583158938447,9.653598835939191e-05,0.00015781008773956275,20
0.26,9.949329196388135e-05,7.578233991353046e-05,0.00012687772301433141,20
0.3,0.0001136853456046083,8.676258082687128e-05,0.0001424251673870458,20


==> tex/data/walker_walk_physics_policy_h64_dr/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.00010348127043471322,8.417369734388558e-05,0.00012381502409198217,20
0.15,0.00011825327201222535,9.223118521276775e-05,0.00014587616523385806,20
0.2,9.323079539171885e-05,7.090471316587355e-05,0.00011833677899630854,20
0.3,0.00010279180460202043,7.952747747822287e-05,0.0001263269279797896,20
0.5,0.0001069690591066319,7.863385366363218e-05,0.00013572062962566634,20
0.7,6.939876445812842e-05,4.984799504427429e-05,8.856694979044732e-05,20
0.85,0.00010185516684941831,6.971873946895357e-05,0.00014588285856007122,20
1.0,0.00012205744737912028,9.197563705470203e-05,0.00015497502745347446,20
1.1,9.503372632480023e-05,6.695970839814436e-05,0.00012553750709855648,20
1.2,0.00011849248508042365,8.175028235996253e-05,0.0001611374180117764,20
1.35,8.416326718361234e-05,6.274785672530924e-05,0.00010899991184942337,20
1.5,8.803085870567884e-05,6.177592612516492e-05,0.00011686384873200949,20
1.7,8.063574591687939e-05,5.755272171768412e-05,0.0001074146011319499,20


==> tex/data/walker_walk_physics_policy_h64_dr/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,9.11130719941866e-05,7.518112150364688e-05,0.00010692785489027301,20
0.03,9.543692285660655e-05,6.753298429202915e-05,0.00012498158137077552,20
0.06,0.00011070471282437211,7.825167906048592e-05,0.00014941497659947344,20
0.09,9.433081886527362e-05,6.792730196139018e-05,0.00012359114527725978,20
0.12,0.00010171861958951922,8.12244069766166e-05,0.00012346701579645013,20
0.15,0.00010600768109725323,8.12809462831865e-05,0.00013461763537634397,20
0.18,0.00011124152042611968,8.827934382679815e-05,0.00013624492853068658,20
0.22,0.0001272104638701421,0.00010251449663428504,0.0001529930116112155,20
0.26,0.000109162585613376,8.883804071501799e-05,0.00013200242922266624,20
0.3,0.00011289233625575435,8.522038707724278e-05,0.00014765059526325783,20


==> tex/data/walker_walk_wm/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.007893494263407774,0.005075317240261939,0.01137918339001771,20
0.15,0.007775783976831008,0.005383114377691527,0.010417922188607917,20
0.2,0.006556421174900606,0.004465541410027071,0.008853072846904978,20
0.3,0.007915362660423853,0.005111983793904073,0.011395643758223741,20
0.5,0.007762692672258709,0.005365653570115684,0.01040481898948201,20
0.7,0.006556421174900606,0.004465541410027071,0.008853072846904978,20
0.85,0.006709860192495398,0.004640703738696176,0.008946721933752996,20
1.0,0.007696818921976956,0.005213355799314741,0.010271514192718312,20
1.1,0.00651286878855899,0.004525201240903698,0.008607390213146573,20
1.2,0.00688561029091943,0.004776236112811603,0.009031907333483104,20
1.35,0.00663519343797816,0.0047850680092233235,0.008437711906553885,20
1.5,0.007848781690699979,0.005648065528002917,0.009997041529495617,20
1.7,0.006093853866332211,0.004029228943836643,0.00837321670143865,20


==> tex/data/walker_walk_wm/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,0.005786586602334864,0.0041140029991220215,0.007485459554736735,20
0.03,0.007451105280779302,0.005130185228917981,0.009960764049756108,20
0.06,0.0074590211501345035,0.005414107744945796,0.009559039064406532,20
0.09,0.007429307390702888,0.004968505044598714,0.010228331368780345,20
0.12,0.006262513226829469,0.004363241943938192,0.008323797120392553,20
0.15,0.007569697441067546,0.005343392797658453,0.01001191411196487,20
0.18,0.008342866774182767,0.006177298990733108,0.010516205760577577,20
0.22,0.006935721306945197,0.004946264481550316,0.009139476264826953,20
0.26,0.007253844087244943,0.005139990113020758,0.00935786052039475,20
0.3,0.008006963942898437,0.005671529809114874,0.010334903229449991,20


==> tex/data/walker_walk_wm_a64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.0036446260754019024,0.0029293390834936876,0.004400455717404839,20
0.15,0.0036195945052895696,0.0029858307057293136,0.0042714922961022235,20
0.2,0.003652713232440874,0.002918968428130029,0.004391472097777295,20
0.3,0.003776263719191775,0.0030907233453763188,0.004485696687625022,20
0.5,0.003693698480492458,0.0030553252492973113,0.004372977510938654,20
0.7,0.0030279236962087452,0.002389253417786677,0.0036791496290243227,20
0.85,0.0034701229480560867,0.00281396668360685,0.0041987839886860456,20
1.0,0.0030579832033254205,0.0024731048710236792,0.003650798830640269,20
1.1,0.003757856786251068,0.0031306560333177916,0.004404044010443613,20
1.2,0.003958976309513673,0.0032320186338620264,0.004751069935155101,20
1.35,0.0030956441594753416,0.002475865779124433,0.0037403165249270385,20
1.5,0.003052436767029576,0.0025183107933116843,0.003598567696026293,20
1.7,0.003984212927753106,0.003161315204779385,0.004849564436444779,20


==> tex/data/walker_walk_wm_a64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,0.0033225392340682446,0.002619835273071658,0.004078990139532833,20
0.03,0.003507744093076326,0.00282803868271003,0.0042413774331362215,20
0.06,0.004019584733759985,0.003261046254192479,0.004844580696808406,20
0.09,0.0038982496305834504,0.0030975003782077693,0.004702930676285177,20
0.12,0.00398566437070258,0.003187362323660636,0.00492965158264269,20
0.15,0.00328315393126104,0.0026846580748679117,0.003905069973116042,20
0.18,0.003374757681740448,0.0027285032480722296,0.004035523498023394,20
0.22,0.003396657056873664,0.002599535047629615,0.004239142583246576,20
0.26,0.0036025254521518946,0.002866322343033971,0.00430222388182301,20
0.3,0.0035688423027750104,0.002937668068043422,0.0041676873003598305,20


==> tex/data/walker_walk_wm_gait/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,2.2428796261548998,1.724738348275423,2.9167901222407813,20
0.15,2.1486254960298536,1.7712997541576625,2.541362015902996,20
0.2,2.2890170127153397,1.7117769119143487,3.1060588523745536,20
0.3,2.2569442600011826,1.7478408408910036,2.9253002838790416,20
0.5,2.1317450612783433,1.7524264515936374,2.5291230838000773,20
0.7,2.2890170127153397,1.7117769119143487,3.1060588523745536,20
0.85,2.2090922832489013,1.8448029068112373,2.5991538850963116,20
1.0,2.237289476394653,1.926631238013506,2.5721417738497254,20
1.1,2.5140255749225617,1.7770990546047687,3.433044803738594,20
1.2,2.0533720552921295,1.7638081035017967,2.3750686585903167,20
1.35,2.306975769996643,1.8091252729296685,2.975506108105183,20
1.5,2.146991354227066,1.8495007580518723,2.459767036587,20
1.7,1.9045098066329955,1.604473930671811,2.207691295593977,20


==> tex/data/walker_walk_wm_gait/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,1.9827059477567672,1.6469011956453323,2.3314154026657343,20
0.03,2.1082744389772414,1.8064561624079944,2.4419863460958,20
0.06,2.0480068266391753,1.7156196819245815,2.394265851825476,20
0.09,2.4794533282518385,1.8511764519661666,3.194595800861716,20
0.12,1.914419800043106,1.5834290665388109,2.2727556048333644,20
0.15,2.1983984112739563,1.77708155810833,2.6750692835450174,20
0.18,2.006994354724884,1.7047842593491076,2.3185613720119003,20
0.22,2.102435475587845,1.814741798937321,2.4079856121540066,20
0.26,2.032471764087677,1.649247596859932,2.4484357751905916,20
0.3,2.0875653713941573,1.6958383614569903,2.510616371631622,20


==> tex/data/walker_walk_wm_gait_a64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,1.2419466152787209,1.087136680558324,1.3787369308248163,20
0.15,1.300365498661995,1.1549519786238671,1.4283789198100565,20
0.2,1.3517242461442946,1.1941703581809997,1.5084527532756329,20
0.3,1.4068927198648453,1.2508698730170726,1.5738881108909843,20
0.5,1.2563109874725342,1.0666662099212407,1.4317771361023188,20
0.7,1.2868060261011123,1.1295553125441076,1.4415754424780607,20
0.85,1.1850669130682945,1.0324818998202683,1.3321306972950697,20
1.0,1.2982613384723662,1.1529025720059871,1.4266203323751687,20
1.1,1.3730345726013184,1.2677876661717893,1.4885929964482785,20
1.2,1.3832460790872574,1.2092257191240787,1.5621151918172835,20
1.35,1.173938626050949,1.0111067440360784,1.3208207995444536,20
1.5,1.1921380631625653,1.0229062154889108,1.3325946575030683,20
1.7,1.4350999295711517,1.3337118445336817,1.547100199908018,20


==> tex/data/walker_walk_wm_gait_a64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,1.4038855135440826,1.237160848081112,1.6046953140199185,20
0.03,1.4286815762519836,1.2698858261108399,1.565387088507414,20
0.06,1.382778850197792,1.2849311225116253,1.48230207785964,20
0.09,1.4277749985456467,1.2661905106902123,1.6377689084410667,20
0.12,1.3341103076934815,1.1985201482474803,1.4743289051949977,20
0.15,1.358110898733139,1.207205821722746,1.512425716370344,20
0.18,1.2979030698537826,1.1116324889659883,1.4826581710577011,20
0.22,1.2148804724216462,1.0676130215823652,1.3517585696280001,20
0.26,1.3127069503068924,1.1255638083815578,1.4955484831333161,20
0.3,1.2992021024227143,1.1146771776676179,1.463624783307314,20


==> tex/data/walker_walk_wm_gait_h64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,1.4565907001495362,1.3403754895925521,1.5815444464981556,20
0.15,1.5591798961162566,1.4155520890653135,1.719857986718416,20
0.2,1.591056340932846,1.4432001076638699,1.7490641421079633,20
0.3,1.4846503674983977,1.3621940244734287,1.6176087428629398,20
0.5,1.5395095288753509,1.3797766940295697,1.7189697813987732,20
0.7,1.5249091267585755,1.3743301664292813,1.6953893424570559,20
0.85,1.5382981657981873,1.4034192314743996,1.685843653380871,20
1.0,1.6385965585708617,1.5010358761250973,1.7829408062994478,20
1.1,1.6251076340675354,1.4764959631860257,1.7880796700716017,20
1.2,1.5630372524261475,1.3973789870738984,1.7594881692528725,20
1.35,1.5600764483213425,1.428292469829321,1.6900873649120332,20
1.5,1.4949393689632415,1.3805019234120846,1.6099921876192091,20
1.7,1.5759011328220367,1.4360444955527782,1.7215063378214837,20


==> tex/data/walker_walk_wm_gait_h64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,1.5679209351539611,1.4012543401122093,1.758707763403654,20
0.03,1.6117873430252074,1.4534492151439191,1.7849297203123569,20
0.06,1.5615626573562622,1.428816701322794,1.7065183667838573,20
0.09,1.6064657717943192,1.4370833609253169,1.7818838846683502,20
0.12,1.6453950524330139,1.5059389029443264,1.7954752443730828,20
0.15,1.6262251138687134,1.4374820518493652,1.8643227526545525,20
0.18,1.5677212655544281,1.4191542793810368,1.7278222188353538,20
0.22,1.5266246378421784,1.3877286745607853,1.6745313408970832,20
0.26,1.50941641330719,1.366001610904932,1.6582578763365743,20
0.3,1.5330459475517273,1.4035161653161048,1.6714792726933956,20


==> tex/data/walker_walk_wm_h64/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.0024154261394869537,0.001883605558614363,0.0029316980095609323,20
0.15,0.0025599697808502244,0.0018982303281518398,0.003242053757639951,20
0.2,0.0026457083149580285,0.0019277106878871565,0.0034061144970473833,20
0.3,0.0026799724233569576,0.0019348458582680904,0.003522542209102539,20
0.5,0.002543721263646148,0.0019074089776404436,0.0031736341604846527,20
0.7,0.0024512035772204397,0.0018395588082057656,0.0031073702512367163,20
0.85,0.002465602464508265,0.0018908873373584356,0.0030782552587334065,20
1.0,0.0025955604534829034,0.0020026938174123646,0.003173182356622419,20
1.1,0.002484999524313025,0.0018662879835756032,0.0031766670780052665,20
1.2,0.002374141025939025,0.0018087471666513011,0.002983610187875456,20
1.35,0.002346711658174172,0.001858563561036135,0.0028381427098065617,20
1.5,0.0020857742434600367,0.0016706249497656243,0.0024740580424986547,20
1.7,0.0027619864646112545,0.0019760692043200834,0.0036696767737157644,20


==> tex/data/walker_walk_wm_h64/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,0.002515498871798627,0.001913860406348249,0.0031191631862748184,20
0.03,0.0024053393135545775,0.0017817346235824516,0.0031334719777805727,20
0.06,0.0026406291115563365,0.001940731364375097,0.003417444284714293,20
0.09,0.0025700010563014077,0.0019551165477605537,0.00317571672174381,20
0.12,0.0025816298235440626,0.002082305795338471,0.0030409077068907207,20
0.15,0.0026459592074388636,0.002113550073481747,0.003170636986251338,20
0.18,0.002456074554356746,0.0019109049377584598,0.0029924051706620956,20
0.22,0.002547466091345996,0.0019132227565569339,0.00324141954544757,20
0.26,0.0023809487276594153,0.0018258272516686702,0.0029217427841285826,20
0.3,0.002688962168758735,0.0020504673502000515,0.0033429207486915403,20


==> tex/data/walker_walk_wm_h64_dr/friction/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.1,0.002778235016739927,0.0020671932873665357,0.0034521313322329657,20
0.15,0.003004541905829683,0.00229599978090846,0.0037272139306878667,20
0.2,0.003287720662774518,0.002458624575228896,0.0041668666317127645,20
0.3,0.002854602019942831,0.002122197607495764,0.0035764572175685317,20
0.5,0.0030387366598006336,0.0021777697775542037,0.003923259863295242,20
0.7,0.002577687756274827,0.0019713250097993297,0.0031693727200763533,20
0.85,0.0034717425325652583,0.0025953656622004933,0.00437809343180561,20
1.0,0.0027569533820496874,0.0020546565441327404,0.003503148626841721,20
1.1,0.0027199984251637943,0.002044328343581583,0.0034109141780936623,20
1.2,0.0025009830598719416,0.001826198985654628,0.0032182558349450113,20
1.35,0.0028453179940697735,0.0020496933594040456,0.0037134052099645487,20
1.5,0.003197019037907012,0.0023837782876944403,0.003994962902143015,20
1.7,0.0027652997683617286,0.0020551672005603904,0.0034986310066597074,20


==> tex/data/walker_walk_wm_h64_dr/joint_noise/ikce_summary.csv <==
magnitude,mean,ci_low,ci_high,n
0.0,0.002778235016739927,0.0020671932873665357,0.0034521313322329657,20
0.03,0.0028517902435851285,0.0021242933451139836,0.0036190516174247024,20
0.06,0.0028178828200907447,0.002126874949790363,0.003544050428972696,20
0.09,0.0031173198018223046,0.002353042238391936,0.0038649122523929692,20
0.12,0.002771893635508604,0.0019949563071713786,0.0035397446739079894,20
0.15,0.003185078348906245,0.002379218891474011,0.004012910507190098,20
0.18,0.0026902832818450407,0.0020796821089606966,0.0032956130264210513,20
0.22,0.0028676962305326016,0.0022574725569575096,0.0034850022309547055,20
0.26,0.0025904952810378743,0.0020077196266356625,0.0031675463409919754,20
0.3,0.003030609409324825,0.0022443586002191297,0.0038664876372786236,20

